RISE & Shine: Language-Oriented Compiler Design

The trend towards specialization of software and hardware - fuelled by the end of Moore's law and the still accelerating interest in domain-specific computing, such as machine learning - forces us to radically rethink our compiler designs. The era of a universal compiler framework built around a single one-size-fits-all intermediate representation (IR) is over. This realization has sparked the creation of the MLIR compiler framework that empowers compiler engineers to design and integrate IRs capturing specific abstractions. MLIR provides a generic framework for SSA-based IRs, but it doesn't help us to decide how we should design IRs that are easy to develop, to work with and to combine into working compilers. To address the challenge of IR design, we advocate for a language-oriented compiler design that understands IRs as formal programming languages and enforces their correct use via an accompanying type system. We argue that programming language techniques directly guide extensible IR designs and provide a formal framework to reason about transforming between multiple IRs. In this paper, we discuss the design of the Shine compiler that compiles the high-level functional pattern-based data-parallel language RISE via a hybrid functional-imperative intermediate language to C, OpenCL, and OpenMP. We compare our work directly with the closely related pattern-based Lift IR and compiler. We demonstrate that our language-oriented compiler design results in a more robust and predictable compiler that is extensible at various abstraction levels. Our experimental evaluation shows that this compiler design is able to generate high-performance GPU code.

==> bench2.csv <==
hardware benchmark size kernel medianTime minTime maxTime
"Titan Xp" "N-Body" "small" "original AMD" 1.957728 1.954656 1.959776
"Titan Xp" "N-Body" "small" "dpia AMD" 1.808384 1.8082239999999998 1.809408
"Titan Xp" "N-Body" "small" "original NVIDIA" 1.2747199999999999 1.272672 1.275744
"Titan Xp" "N-Body" "small" "dpia NVIDIA" 1.789952 1.788768 5.7712639999999995
"Titan Xp" "N-Body" "large" "original AMD" 90.262368 88.729888 108.48153599999999
"Titan Xp" "N-Body" "large" "dpia AMD" 102.13158399999999 86.868864 107.64272
"Titan Xp" "N-Body" "large" "original NVIDIA" 48.277344 46.046079999999996 48.519008
"Titan Xp" "N-Body" "large" "dpia NVIDIA" 50.12464 49.527648 50.254687999999994
"Titan Xp" "MD" "small" "original" 0.07152 0.070656 0.07152
"Titan Xp" "MD" "small" "dpia" 0.06656 0.065536 0.06656
"Titan Xp" "MD" "large" "original" 1.106784 1.0076159999999998 1.171456
"Titan Xp" "MD" "large" "dpia" 0.43196799999999996 0.417792 0.46694399999999997
"Titan Xp" "K-Means" "small" "original" 0.345088 0.343904 0.349024
"Titan Xp" "K-Means" "small" "dpia" 0.34815999999999997 0.34304 0.35020799999999996
"Titan Xp" "K-Means" "large" "original" 1.46416 1.447776 1.471328
"Titan Xp" "K-Means" "large" "dpia" 1.465344 1.4325759999999998 1.473536
"Titan Xp" "NN" "small" "original" 0.22630399999999998 0.225952 0.22716799999999998
"Titan Xp" "NN" "small" "dpia" 0.22630399999999998 0.225952 0.22716799999999998
"Titan Xp" "NN" "large" "original" 0.8989119999999999 0.8989119999999999 0.899936
"Titan Xp" "NN" "large" "dpia" 0.8989119999999999 0.8978879999999999 0.899072
"Titan Xp" "MRI-Q" "small" "original PhiMag" 0.00784 0.007168 0.013151999999999999
"Titan Xp" "MRI-Q" "small" "dpia PhiMag" 0.020319999999999998 0.012544 0.021183999999999998
"Titan Xp" "MRI-Q" "small" "original Q" 1.39248 1.391456 1.3928319999999998
"Titan Xp" "MRI-Q" "small" "dpia Q" 1.370112 1.368064 1.392704
"Titan Xp" "MRI-Q" "large" "original PhiMag" 0.009311999999999999 0.009216 0.015231999999999999
"Titan Xp" "MRI-Q" "large" "dpia PhiMag" 0.020159999999999997 0.015231999999999999 0.020832
"Titan Xp" "MRI-Q" "large" "original Q" 7.466848 6.395744 7.574368
"Titan Xp" "MRI-Q" "large" "dpia Q" 6.398975999999999 6.24848 6.539263999999999
"Titan Xp" "Convolution" "small" "original X" 0.357216 0.35312 0.359264
"Titan Xp" "Convolution" "small" "dpia X" 0.384 0.38195199999999996 0.385024
"Titan Xp" "Convolution" "small" "original Y" 0.384864 0.38383999999999996 0.39100799999999997
"Titan Xp" "Convolution" "small" "dpia Y" 0.38707199999999997 0.38707199999999997 0.38716799999999996
"Titan Xp" "Convolution" "large" "original X" 1.478496 1.46624 1.49488
"Titan Xp" "Convolution" "large" "dpia X" 1.567744 1.564096 1.57184
"Titan Xp" "Convolution" "large" "original Y" 1.5584 1.5513599999999999 1.559424
"Titan Xp" "Convolution" "large" "dpia Y" 1.494016 1.4827519999999998 1.57632
"Titan Xp" "GEMV" "small" "original N" 0.436224 0.431104 0.438272
"Titan Xp" "GEMV" "small" "dpia N" 0.438272 0.436224 0.44032
"Titan Xp" "GEMV" "small" "original T" 0.19558399999999998 0.19455999999999998 0.197632
"Titan Xp" "GEMV" "small" "dpia T" 0.188416 0.187392 0.190464
"Titan Xp" "GEMV" "large" "original N" 2.6808319999999997 2.669568 2.707456
"Titan Xp" "GEMV" "large" "dpia N" 3.125248 3.101696 3.1467519999999998
"Titan Xp" "GEMV" "large" "original T" 0.59392 0.5908479999999999 0.601088
"Titan Xp" "GEMV" "large" "dpia T" 0.5908479999999999 0.589824 0.591872
"Titan Xp" "MM" "small" "original AMD" 1.581056 1.5749119999999999 1.5831039999999998
"Titan Xp" "MM" "small" "dpia AMD" 1.714176 1.563648 1.7704959999999998
"Titan Xp" "MM" "small" "original NVIDIA" 0.43724799999999997 0.436064 0.438272
"Titan Xp" "MM" "small" "dpia NVIDIA" 1.676288 1.655808 1.685504
"Titan Xp" "MM" "large" "original AMD" 66.573184 66.175872 87.43628799999999
"Titan Xp" "MM" "large" "dpia AMD" 59.784064 58.971008 59.976544
"Titan Xp" "MM" "large" "original NVIDIA" 17.031008 16.598912 17.051488
"Titan Xp" "MM" "large" "dpia NVIDIA" 41.047903999999996 39.767936 42.286975999999996
"Tesla K40c" "N-Body" "small" "original AMD" 7.46352 7.455552 7.47296
"Tesla K40c" "N-Body" "small" "dpia AMD" 3.348576 3.3424639999999997 3.3567039999999997
"Tesla K40c" "N-Body" "small" "original NVIDIA" 3.70688 3.6945599999999996 3.71792
"Tesla K40c" "N-Body" "small" "dpia NVIDIA" 4.12656 4.117952 9.75728
"Tesla K40c" "N-Body" "large" "original AMD" 452.25283199999996 452.18233599999996 452.30096
"Tesla K40c" "N-Body" "large" "dpia AMD" 227.80422399999998 223.742976 229.999136
"Tesla K40c" "N-Body" "large" "original NVIDIA" 204.463392 202.976448 206.98195199999998
"Tesla K40c" "N-Body" "large" "dpia NVIDIA" 225.174816 224.02179199999998 226.905248
"Tesla K40c" "MD" "small" "original" 0.18745599999999998 0.18659199999999998 0.190464
"Tesla K40c" "MD" "small" "dpia" 0.153952 0.152864 0.15567999999999999
"Tesla K40c" "MD" "large" "original" 1.18352 1.16944 1.208736
"Tesla K40c" "MD" "large" "dpia" 0.877504 0.873312 0.89152
"Tesla K40c" "K-Means" "small" "original" 0.799392 0.7941119999999999 0.803968
"Tesla K40c" "K-Means" "small" "dpia" 0.796032 0.79184 0.7995519999999999
"Tesla K40c" "K-Means" "large" "original" 3.116576 3.1093439999999997 3.1227519999999998
"Tesla K40c" "K-Means" "large" "dpia" 3.120192 3.1102719999999997 3.1288
"Tesla K40c" "NN" "small" "original" 0.553056 0.550368 0.557056
"Tesla K40c" "NN" "small" "dpia" 0.5532159999999999 0.550592 0.554688
"Tesla K40c" "NN" "large" "original" 2.1832 2.1724799999999997 2.189632
"Tesla K40c" "NN" "large" "dpia" 2.184832 2.178784 2.1902079999999997
"Tesla K40c" "MRI-Q" "small" "original PhiMag" 0.013215999999999999 0.01248 0.018623999999999998
"Tesla K40c" "MRI-Q" "small" "dpia PhiMag" 0.022144 0.016256 0.024352
"Tesla K40c" "MRI-Q" "small" "original Q" 8.894976 8.882655999999999 8.897504
"Tesla K40c" "MRI-Q" "small" "dpia Q" 8.835296 8.83184 8.862207999999999
"Tesla K40c" "MRI-Q" "large" "original PhiMag" 0.013663999999999999 0.012799999999999999 0.01952
"Tesla K40c" "MRI-Q" "large" "dpia PhiMag" 0.022944 0.015808 0.024384
"Tesla K40c" "MRI-Q" "large" "original Q" 35.700672 35.699647999999996 35.705535999999995
"Tesla K40c" "MRI-Q" "large" "dpia Q" 35.455424 35.45312 35.457856
"Tesla K40c" "Convolution" "small" "original X" 1.166912 1.165824 1.176992
"Tesla K40c" "Convolution" "small" "dpia X" 1.164544 1.163424 1.165824
"Tesla K40c" "Convolution" "small" "original Y" 1.8950719999999999 1.893632 1.89632
"Tesla K40c" "Convolution" "small" "dpia Y" 1.889344 1.8872639999999998 1.8903999999999999
"Tesla K40c" "Convolution" "large" "original X" 4.595936 4.594368 4.596512
"Tesla K40c" "Convolution" "large" "dpia X" 4.628672 4.627776 4.63136
"Tesla K40c" "Convolution" "large" "original Y" 7.535839999999999 7.534464 7.53776
"Tesla K40c" "Convolution" "large" "dpia Y" 7.515327999999999 7.512448 7.516736
"Tesla K40c" "GEMV" "small" "original N" 0.692896 0.6807679999999999 0.718336
"Tesla K40c" "GEMV" "small" "dpia N" 0.8519359999999999 0.778624 0.887168
"Tesla K40c" "GEMV" "small" "original T" 0.433824 0.431008 0.441312
"Tesla K40c" "GEMV" "small" "dpia T" 0.39395199999999997 0.389632 0.39999999999999997
"Tesla K40c" "GEMV" "large" "original N" 4.511456 4.491776 4.550848
"Tesla K40c" "GEMV" "large" "dpia N" 4.401024 4.389856 4.41632
"Tesla K40c" "GEMV" "large" "original T" 1.4363839999999999 1.429664 1.43824
"Tesla K40c" "GEMV" "large" "dpia T" 1.47872 1.4616639999999999 1.4805119999999998
"Tesla K40c" "MM" "small" "original AMD" 3.898592 3.73296 3.9126719999999997
"Tesla K40c" "MM" "small" "dpia AMD" 3.165184 3.107456 3.177888
"Tesla K40c" "MM" "small" "original NVIDIA" 1.5853439999999999 1.569664 1.60432
"Tesla K40c" "MM" "small" "dpia NVIDIA" 4.192288 4.153568 4.227904
"Tesla K40c" "MM" "large" "original AMD" 188.118752 187.239104 188.74128
"Tesla K40c" "MM" "large" "dpia AMD" 198.90735999999998 198.140288 199.477056
"Tesla K40c" "MM" "large" "original NVIDIA" 97.552032 97.39126399999999 97.850816
"Tesla K40c" "MM" "large" "dpia NVIDIA" 154.35715199999999 153.903392 154.98524799999998

